Impact of survey geometry and super-sample covariance on future photometric galaxy surveys

Photometric galaxy surveys probe the late-time Universe where the density field is highly non-Gaussian. A consequence is the emergence of the super-sample covariance (SSC), a non-Gaussian covariance term that is sensitive to fluctuations on scales larger than the survey window. In this work, we study the impact of the survey geometry on the SSC and, subsequently, on cosmological parameter inference. We devise a fast SSC approximation that accounts for the survey geometry and compare its performance to the common approximation of rescaling the results by the fraction of the sky covered by the survey, $f_\mathrm{SKY}$, dubbed 'full-sky approximation'. To gauge the impact of our new SSC recipe, dubbed 'partial-sky', we perform Fisher forecasts on the parameters of the $(w_0,w_a)$-CDM model in a 3x2 points analysis, varying the survey area, the geometry of the mask and the galaxy distribution inside our redshift bins. The differences in the marginalised forecast errors, with the full-sky approximation performing poorly for small survey areas but excellently for stage-IV-like areas, are found to be absorbed by the marginalisation on galaxy bias nuisance parameters. For large survey areas, the unmarginalised errors are underestimated by about 10% for all probes considered. This is a hint that, even for stage-IV-like surveys, the partial-sky method introduced in this work will be necessary if tight priors are applied on these nuisance parameters.

==> 20211118_answer_referee.txt <==
Dear referee,

On behalf of all the authors of this paper, I would like to thank you for the comments you made on our manuscript, that allowed to improve the quality of the article.

You can find below the detail of the answers and comments for all the issues you raised, as well as the modifications we made to account for your comments.

We also join a latexdiff that shows the modifications we made to the manuscript in blue (for added text and figures) and red (for removed text).

Best regards,
The authors.

------------------------

1) At the beginning of section 2, please clarify that the authors will introduce general formula at first and will introduce the three different approximation methods in the later subsections (one of them are not the approximation but the exact formula though).

This is now noted at the beginning of section 2 and just before section 2.1.

2) It sometimes brings the confusion to use the term, W as the survey window. The survey window function usually stands for the survey geometry due to the visibility of the sky and target redshift. However it seems that in this article, the authors include the effect of projection of the dark matter density field along the line-of-sight, for e.g. via weak lensing kernel, to the window function, written as W^A_i(z). If this is true, the authors need to clearly explain the window function does include such an intrinsic observable effect which is independent from the observer's artifacts.

The W^A_i(z) function, which characterises the projection of the probe A along the line of sight, is now always denoted by the term "kernel". The survey window function is now denoted by a calligraphic W. 

3) Figure 1 is more useful if the author could add the lines for the case sky=15,000 [deg^2] as well.

The 15 000 deg^2 case has been added to Fig.1.

4) In Fig.2, please give an intuitive explanation why the correlation at different bins shows anti-correlation. Also, the scale 1e-7 in the colorbar is too small to read. Reconsider to scale the data with 1e7, for e.g..

This anti-correlation was already noted in the literature (Hu & Kravstsov 2003, Lacasa et al. 2018) and comes from the fact that the matter correlation function becomes negative at large separations. This explanation has been added in the text.
We changed Fig. 2 to show the correlation matrix, to make it more easy to read. 

5) It is explained that Pm(k|z12) is evaluated at middle point of z1 and z2 in the flat-sky approximation, but please give a comment how it is evaluated in other cases where it first appears (e.g. equation (2)).

This explanation has been added just after Eq.(2) : Pm(k|z12) = D(z1)D(z2)Pm(k|z=0). While in the flat-sky case we follow Hu & Kravtsov 2003 and Lima & Hu 2007.


6) Equations (14), (15) should be rewriten using I^AB(i,j). (Denominator of equation (15) missed dV.)

This has been corrected.

7) The discussions in section 2 are mostly done in Fourier space or harmonic space but equation (14) is the only place mentioning to the real space. It might be more natural to define X in harmonic space, instead of X(n).

We added Eq.(14) and (15) to define X and Y directly in harmonic space.

8) In section 2.2, authors mention "Let us consider a survey whose mask is represented by a redshift-independent matrix M, which is zero outside the mask. It is possible to split this mask into a radial and an angular part, such that M(x) = Mr (z) M(n)". Why the mask should be decomposed into radial and angular dependent part although it is clearly said the mask is redshift-independent. Also, equation (16) and one before (no number) include angular spectrum of mask which does not depend on z1 and z2.
If I understand correctly, this radial dependence is implicitly encoded in the angular spectrum C^{X,Y}, but if this is the case, please clearly state it. (Perhaps, this is related to the comment 2))

This has been clarified at the beginning of section 2.2.

9) p9,L16
"We show in Fig. 3 the then normalised galaxy distributions considered in this analysis."
We show in Fig. 3 then normalized ....

This has been corrected.

10) What is the outlier fraction assumed here? I am guessing it should follow the Euclid paper which sets f=0.1 but it is not obviously seen in Figure 3. Please confirm and clearly state it in the text.

The outlier fraction is indeed f_out = 0.1. We added Eq.(21) and (23) describing in details the galaxy distribution in tomographic bins and clearly stated the value of each parameter in the text.

11) p17,L6
"This is due to the fact that the simple model we use for the galaxy bias is just an amplitude factor on the power spectrum, mimicking the e&#8629;ect of the SSC" This is not clear for me. The constant bias model can alter the SSC for fsky and psky in same or similar manner. Give more explanations why this simple modeling of bias results in the difference between them.

The linear bias and the SSC affect the power spectrum in a similar manner : they affect its overall amplitude. Thus for galaxy clustering, the SSC is mostly transferred to the galaxy bias. This is one of the reason why SSC has more impact on cosmological constraints coming from weak lensing than galaxy clustering (see table 1). In consequence if there is any difference between fsky and psky it will in any case be transferred to the galaxy bias when marginalising. This has been clarified in the text.

12) Section 4.3
It is more relevant to explicitly show the parameter sets used to specify the n(z) tomographic distributions, along with the "wide" distribution case.
Not only the width of the redshift bins, it is expected that the outlier fraction also induce the correlation between different bins. Also, it is more useful to add the analysis similar to Fig. 10 but for different outlier rate, given that in the weak lensing survey (and also in GCph survey), the outlier is one of the most important issue to handle.

We added Eq.(21) and (23) describing in details the galaxy distribution in tomographic bins and a table in Appendix B is summarising the value of the parameters for the galaxy distributions we used.
We added a third case in section 4.3 which is the same n(z) as the wide case but with a larger outlier fraction of f_out = 0.25. The difference on constraints when changing the outlier fraction is very small.

13) The reason of the assumption of Gaussian covariance is given in the summary section but it should be given much earlier.

A paragraph with this argument has been added in the introduction of the article.

==> 20211118_cover_letter.txt <==
Dear editor,

On behalf of all the authors of this paper, I would like to thank you for the positive response to our manuscript.

We have taken into account all the comments made by the referee, amending the article in consequence.
You can find below the detail of the answers and comments for all the issues the referee raised, as well as the modifications we made to account for their comments.

We also join a latexdiff that shows the modifications we made to the manuscript in blue (for added text and figures) and red (for removed text).

Best regards,
The authors.

------------------------

1) At the beginning of section 2, please clarify that the authors will introduce general formula at first and will introduce the three different approximation methods in the later subsections (one of them are not the approximation but the exact formula though).

This is now noted at the beginning of section 2 and just before section 2.1.

2) It sometimes brings the confusion to use the term, W as the survey window. The survey window function usually stands for the survey geometry due to the visibility of the sky and target redshift. However it seems that in this article, the authors include the effect of projection of the dark matter density field along the line-of-sight, for e.g. via weak lensing kernel, to the window function, written as W^A_i(z). If this is true, the authors need to clearly explain the window function does include such an intrinsic observable effect which is independent from the observer's artifacts.

The W^A_i(z) function, which characterises the projection of the probe A along the line of sight, is now always denoted by the term "kernel". The survey window function is now denoted by a calligraphic W. 

3) Figure 1 is more useful if the author could add the lines for the case sky=15,000 [deg^2] as well.

The 15 000 deg^2 case has been added to Fig.1.

4) In Fig.2, please give an intuitive explanation why the correlation at different bins shows anti-correlation. Also, the scale 1e-7 in the colorbar is too small to read. Reconsider to scale the data with 1e7, for e.g..

This anti-correlation was already noted in the literature (Hu & Kravstsov 2003, Lacasa et al. 2018) and comes from the fact that the matter correlation function becomes negative at large separations. This explanation has been added in the text.
We changed Fig. 2 to show the correlation matrix, to make it more easy to read. 

5) It is explained that Pm(k|z12) is evaluated at middle point of z1 and z2 in the flat-sky approximation, but please give a comment how it is evaluated in other cases where it first appears (e.g. equation (2)).

This explanation has been added just after Eq.(2) : Pm(k|z12) = D(z1)D(z2)Pm(k|z=0). While in the flat-sky case we follow Hu & Kravtsov 2003 and Lima & Hu 2007.


6) Equations (14), (15) should be rewriten using I^AB(i,j). (Denominator of equation (15) missed dV.)

This has been corrected.

7) The discussions in section 2 are mostly done in Fourier space or harmonic space but equation (14) is the only place mentioning to the real space. It might be more natural to define X in harmonic space, instead of X(n).

We added Eq.(14) and (15) to define X and Y directly in harmonic space.

8) In section 2.2, authors mention "Let us consider a survey whose mask is represented by a redshift-independent matrix M, which is zero outside the mask. It is possible to split this mask into a radial and an angular part, such that M(x) = Mr (z) M(n)". Why the mask should be decomposed into radial and angular dependent part although it is clearly said the mask is redshift-independent. Also, equation (16) and one before (no number) include angular spectrum of mask which does not depend on z1 and z2.
If I understand correctly, this radial dependence is implicitly encoded in the angular spectrum C^{X,Y}, but if this is the case, please clearly state it. (Perhaps, this is related to the comment 2))

This has been clarified at the beginning of section 2.2.

9) p9,L16
"We show in Fig. 3 the then normalised galaxy distributions considered in this analysis."
We show in Fig. 3 then normalized ....

This has been corrected.

10) What is the outlier fraction assumed here? I am guessing it should follow the Euclid paper which sets f=0.1 but it is not obviously seen in Figure 3. Please confirm and clearly state it in the text.

The outlier fraction is indeed f_out = 0.1. We added Eq.(21) and (23) describing in details the galaxy distribution in tomographic bins and clearly stated the value of each parameter in the text.

11) p17,L6
"This is due to the fact that the simple model we use for the galaxy bias is just an amplitude factor on the power spectrum, mimicking the e&#8629;ect of the SSC" This is not clear for me. The constant bias model can alter the SSC for fsky and psky in same or similar manner. Give more explanations why this simple modeling of bias results in the difference between them.

The linear bias and the SSC affect the power spectrum in a similar manner : they affect its overall amplitude. Thus for galaxy clustering, the SSC is mostly transferred to the galaxy bias. This is one of the reason why SSC has more impact on cosmological constraints coming from weak lensing than galaxy clustering (see table 1). In consequence if there is any difference between fsky and psky it will in any case be transferred to the galaxy bias when marginalising. This has been clarified in the text.

12) Section 4.3
It is more relevant to explicitly show the parameter sets used to specify the n(z) tomographic distributions, along with the "wide" distribution case.
Not only the width of the redshift bins, it is expected that the outlier fraction also induce the correlation between different bins. Also, it is more useful to add the analysis similar to Fig. 10 but for different outlier rate, given that in the weak lensing survey (and also in GCph survey), the outlier is one of the most important issue to handle.

We added Eq.(21) and (23) describing in details the galaxy distribution in tomographic bins and a table in Appendix B is summarising the value of the parameters for the galaxy distributions we used.
We added a third case in section 4.3 which is the same n(z) as the wide case but with a larger outlier fraction of f_out = 0.25. The difference on constraints when changing the outlier fraction is very small.

13) The reason of the assumption of Gaussian covariance is given in the summary section but it should be given much earlier.

A paragraph with this argument has been added in the introduction of the article.
